Spin-filtered measurements of Andreev bound states

A semiconductor nanowire brought in proximity to a superconductor can form discrete, particle-hole symmetric states, known as Andreev bound states (ABSs). An ABS can be found in its ground or excited states of different spin and parity, such as a spin-zero singlet state with an even number of electrons or a spin-1/2 doublet state with an odd number of electrons. Considering the difference between spin of the even and odd states, spin-filtered measurements have the potential to reveal the underlying ground state. To directly measure the spin of single-electron excitations, we probe an ABS using a spin-polarized quantum dot that acts as a bipolar spin filter, in combination with a non-polarized tunnel junction in a three-terminal circuit. We observe a spin-polarized excitation spectrum of the ABS, which in some cases is fully spin-polarized, despite the presence of strong spin-orbit interaction in the InSb nanowires. In addition, decoupling the hybrid from the normal lead blocks the ABS relaxation resulting in a current blockade where the ABS is trapped in an excited state. Spin-polarized spectroscopy of hybrid nanowire devices, as demonstrated here, is proposed as an experimental tool to support the observation of topological superconductivity.

==> old materials/main_V2.txt <==
\documentclass[journal=nalefd,manuscript=article]{achemso}
\setkeys{acs}{articletitle = true}

\usepackage[version=3]{mhchem} % Formula subscripts using 
\usepackage{physics}
\usepackage{siunitx}
\usepackage{amsfonts, amssymb, amsmath}
\newcommand*\mycommand[1]{\texttt{\emph{#1}}}

\title{Non-local spectroscopy of quasi-particle distribution in proximitized InSb nanowires using quantum dots} 

\author{Guan}
\author{Tom}
\author{Nick}
\author{Greg}
\author{Sasa}
\author{Ghada}
\author{Erik}
\author{Leo}
\author{Gijs}


% \affil[1]{\textit{TU Delft}}
% \affil[2]{\textit{Microsoft Quantum Delft}}
% \affil[3]{\textit{TU Eindhoven}}

% \setcounter{Maxaffil}{0}
% \renewcommand\Affilfont{\itshape\small}

\begin{document}

\maketitle
\begin{abstract}
The low energy excitations of superconductors (SC) do not carry an electric charge, as their wave function is equally electron-like and hole-like. This fundamental property is not easy to study in electrical-based measurements that rely on a charge to generate an observable signal. The gate tunability of semiconducting (SM) nanowires, and the ability to form a transparent SM-SC interface, allows for novel opportunities to observe phenomena of non-equilibrium superconductivity. We fabricate and measure SM-SC nanowire heterostructure in a three-terminal geometry, where we use quantum dots to measure the non-local signal. Tuning the quantum dots' occupation makes them an effective charge detector, allowing us to directly observe the electron and hole components of the fundamental excitations above the SC gap. Our results show the quasiparticles' (QP) chargeless nature and solve open questions arising in past three-terminal experiments. We propose to use our setup further to study spin physics and non-equilibrium phenomena in proximitized nanowires.
\end{abstract}

\section*{Introduction}
Injecting current into a superconductor (SC) at energies higher than the superconducting gap ($\Delta$)  generates a charge imbalance \cite{Clarke1972}. This imbalance is a manifestation of quasiparticles' ability to have a chemical potential different than that of the condensate \cite{Tinkham1972}. Over a length-scale of the coherence length, the charge imbalance relaxes by converting electrons to Bogoliubov quasiparticles that carry no charge \cite{Kivelson1990}.  Further away from the injection point, the excited quasiparticles relax to the condensate by inelastic two-electron recombination.  This picture is studied thoroughly for metallic superconductors, both theoretically and experimentally \cite{Giazotto2006,Bergeret2018}, but does it hold for a proximitized semiconductor (SM)? 
Additionally, the presence (or poisoning) of quasiparticles, while poorly understood, is ubiquitous in SM-SC hybrids \cite{Higginbotham2015} and is detrimental for any coherent effects. 
%In this work, we use non-local spectroscopy to probe the non-equilibrium distribution of quasiparticles in proximitized nanowires. 

The density of states (DOS) of condensed matter systems is routinely probed utilizing local tunnel junctions. However, non-local spectroscopy is more suitable as a probe for the non-equilibrium distribution of particles by combining the injection of current from one junction and measurement of the response in a second junction. To observe a response in the second junction, it is necessary for the probe junction to be able to sense the non-equilibrium population. Conventional tunnel junction, sensitive to charge alone, cannot detect charge-neutral excitations. Notable examples of this approach are the study of non-equilibrium electron distribution in metallic bridges\cite{Pothier1997}, spin and charge imbalance in SC Al \cite{Quay2013,Hubler2010}, the charge of Andreev Bound States (ABS) \cite{Schindele2014, Danon2020}, crossed Andreev reflection \cite{Schindele2012,Russo2005,Das2012b}, and recently the charge neutrality of excitations in SC covered InAs nanowires (NW) \cite{Denisov2021}. Notably, using quantum dots allowed the extraction of a non-local thermo-electric current in proximitized graphene \cite{tan2021}. 

Non-local conductance (NLC) was also recently suggested as a powerful tool to measure the induced superconducting gap in semiconducting nanowires due to its dependence on the nanowire bulk instead of local DOS next to the tunnel junctions \cite{Rosdahl2018}. 
The proposed 3-terminal setup includes a nanowire segment coupled to a grounded superconductor and two tunnel junctions on both ends of that segment. 
% The proximitized section has a quasiparticle density of states only at energies higher than the induced gap $\Delta_\text{ind}$, blocking single-particle transport between the two tunnel junctions at lower biases. Two-electron local tunneling processes (Andreev reflection) are allowed but do not result in a non-local signal since the current is drained to the ground by the superconducting segment.  Similarly, the non-local current is expected to be suppressed at energies far exceeding the parent superconductor gap ($\Delta_\text{SC}$). An injected single electron with energy above $\Delta_\text{ind}$, and below $\Delta_\text{SC}$ cannot be drained by the superconductor. However, it can exit the system through the other lead, resulting in finite NLC. 
Such observation of a non-zero induced gap in NLC has been used to falsify the identification of observed zero-bias conductance peaks as Majorana modes in proximitized nanowires \cite{Puglia2020}. All reported measurements in such geometries share characteristic common features---predominantly anti-symmetric conductance whose sign is heavily influenced by tuning of the tunnel barriers, and a persistence of the non-local conductance up to high biases. The mechanism responsible for these observations remained an open question.

Consider such a 3-terminal experiment, shown schematically in Figure~\ref{fig: SEM}a, b. By biasing the right junction, we inject electrons into the proximitized region. Due to the induced superconductivity mediated by Andreev reflection (AR), single electrons are not the fundamental excitation. Over a length scale of the coherence length, the electrons become Bogoliubov quasiparticles, whose wavefunction has both an electron and a hole component \cite{Kivelson1990}: 
\begin{equation}
\psi_{\pm k} (x) = u(x) c_{\pm k}^\dagger + v(x) c_{\mp k} 
\end{equation}
where $u(x)$ and $v(x)$ are the electron and hole components of the wave function and $c_{\pm k} ^\dagger$ and $c_{\pm k} $ are the creation and annihilation operators for electrons at the momentum $\pm k$. The lowest-energy excitations have nearly equal electron and hole characters \cite{Tinkham1996}. Thus, the injected charged particles are converted to QP excitations, that carry only energy and no charge. 
In other words, the injected charge imbalance is converted to a charge-neutral energy mode \cite{Bergeret2018}. A conventional tunnel junction cannot detect such excitations since the electron and hole currents cancel the net charge flow \cite{Hubler2010}. 
If we add to the junction a charge-selective filter, which allows either an electron or a hole to pass through, the cancellation of electron and hole currents is lifted, and a net current can be the detected. The sign of the current is indicative of the carrier's charge and thus its amplitude is related to $u$ and $v$ independently. A quantum dot, i.e.\ a discrete Fermionic level, located within an N-S junction, can be either empty or full. If it is empty, only electrons can flow from the superconducting to the normal lead through the dot (as depicted in Figure~\ref{fig: SEM}a). On the other hand, when it is occupied, electrons can only flow in the opposite direction, or equivalently, only holes can flow from the S to the N side (Figure~\ref{fig: SEM}b). Thus, a quantum dot can serve as the required tunable charge filter.

In this work we study non-local conductance in a semiconductor-superconductor heterostructure, using quantum dots formed at the end of the nanowires as charge filters. We detect independently the electron and hole components of the quasiparticle wavefunction, observing the charge-neutrality of excitations predicted at the superconducting gap. Applying magnetic fields that closes the induced gap shows that the charge-to-energy conversion is independent of the presence of an induced gap and only requires Andreev reflection at the interface. Finally, using quantum dots for both injection and detection, we reveal complete relaxation of the exiting QPs into the lowest excited states.
Previous experiments working in similar geometries focused their attention on the competition between crossed Andreev reflection and elastic cotunneling \cite{Recher2001,Schindele2014,Schindele2012,Russo2005,Das2012b,Tan2015}. Here we operate in the regime were such process are negligible, evident in the lack of subgap non-local features. 

%In this work, we fabricate a 3-terminal nanowire device (Figure~\ref{fig: SEM}c), consisting of a middle segment coupled to a grounded superconductor and two normal leads separated from the middle by tunnel junctions with finger gates below.  The transport through one tunnel junction is carried out through a gate-defined quantum dot, whose chemical potential can be tuned independently from that of the proximitized nanowire. The other junction is tuned into a conventional tunnel barrier by opening up the outer finger gates and keeping only the inner one at low voltage. We inject current from one of the junctions and detect with a tunable quantum dot. In this way we detect independently the electron and hole components of the quasiparticles that emerge at the other end of the wire, observing the charge-neutrality of excitations predicted at the superconducting gap. Furthermore, by injecting electrons at a given energy using a second quantum dot and measuring it with the first one, we reveal complete relaxation of detected QPs in a long NW into the lowest excited states. Finally we show that the charge to energy conversion does not relay on the presence of an induced gap but stems from electron-hole correlation induced by the proximity effect. 
%We note that operating in the long limit, i.e.\ $L_\text{NW} > \xi$ where $L_\text{NW} = \SI{1}{\micro m}$ is the length of the superconducting section and $\xi$ the bulk superconducting coherence length, the subgap non-local transport is free of crossed Andreev reflection and elastic cotunneling processes responsible for non-local transport in previously studied short devices \cite{Recher2001,Schindele2014,Schindele2012,Russo2005,Das2012b,Tan2015}. 
 

\section*{Methods}
The sample was fabricated using the same methods described in ref \cite{Heedt2020}.
Ti+Pd local bottom gate electrodes were evaporated on \ce{SiO2} substrates followed by HSQ shadow wall structures, and atomic-layer deposited \ce{Al2O3} dielectric (thickness).
InSb nanowires were grown using vapor-liquid-solid technique in an MOVPE chamber \cite{badawy2019}. 
The nanowires were then selectively transferred using an optical manipulator setup to the substrate mentioned above.
Atomic H cleaning removed the oxide on InSb, and following in-situ transfer in the same e-beam evaporator, \SI{14}{nm} of Al thin film was deposited at liquid \ce{N2} temperature.
The film covers the NW middle segment, proximitizing InSb, and galvanically connects to its corresponding bond pad on the substrate, forming our middle lead (S).
Finally, the normal-metal leads (N) were fabricated by another e-beam lithography step.
After patterning, Ar milling removes the newly formed InSb surface oxide again, and \SI{140}{nm} of Cr+Au contact was evaporated to form ohmic contacts.

\section*{Results}

\subsection*{Schematic and device characterization}

\begin{figure}[ht]
    \centering
    \includegraphics[width=\textwidth]{Fig1.png}
    \caption{\textbf{a., b.} A scheme of the experiment: a grounded superconductor ($\Delta_\text{SC}$) is attached to the middle section of the nanowire, inducing a proximity gap ($\Delta_\text{ind}$). On the right side we form a tunnel junction and bias it to inject current, and on the left side we form a quantum dot that detects electrons (a) or holes (b).   \textbf{c.} False colored scanning electron microscopy image of a lithographically identical device with the circuit and gate configuration illustrated. Scale bar is \SI{500}{nm}. \textbf{d. - f. } Current and conductance on the left and right side of the device when operating in a dot-injector scheme. See details in the main text. }
    \label{fig: SEM}
\end{figure}

We begin by a characterization of the gate-defined quantum dots. We form a QD on the left side and a conventional tunnel barrier on the right side. In Figure~\ref{fig: SEM} panel~d we show the local current $I_L$ that arise when applying bias on the left N lead ($V_L$) and varying the quantum dot's gate voltage ($V_{GL}$), while keeping the S and right N leads at ground. We observe the Coulomb diamond structure typical of QDs, with the exception that transport is blocked at energies smaller than the induced superconducting gap $\Delta \approx \SI{240}{\micro V}$ \cite{Schindele2014, Lee2014, deacon2010, pillet2013, kumar2014, jellinggaard2016, junger2020}.  By fitting the resonance lines to a model of a single-level QD, we extract the capacitance parameters: gate and bias lever arms and the charge energy. Thus we can later map the applied gate voltage to the left dot's chemical potential $\mu_{L}$. Panels~e, f show the non-local current ($I_R$) and conductance ($G_{RL} = dI_R / dV_L$) measured simultaneously with the local transport. The right junction behaves as a rectifier: the current is positive for both applied voltage polarities. Correspondingly, the non-local conductance changes from negative to positive when changing the sign of the bias. Notably, the non-local conductance persists when current is injected at energies much higher than $\Delta/e$. These observations are common in all experimental works employing the three-terminal setup with hybrid NW. By measuring the non-local signal using a quantum dot, we explain how these signals arise. 

\subsection*{Selective charge detection with QD}

\begin{figure}[ht]
    \centering
    \includegraphics[width=0.9\textwidth]{Fig2.png}
    \caption{\textbf{a.} A higher resolution scan of the QD charge degeneracy points in Figure~\ref{fig: SEM}d, showing the local conductance of the left side ($G_{LL}$) near two resonances belonging to the same dot level.  \textbf{b.} The non-local conductance, $G_{LR}$, measured on the left side as a function of the bias on the right side $V_R$ and the left dot gate $V_{GL}$. \textbf{c., d. } A high resolution line scan of panel~b for fixed $V_R = \SI{-230}{\micro V}$, plotted against the chemical potential of the left dot $\mu_L$. \textbf{e., f.} The local conductance $G_{RR}$ and non-local conductance ($G_{RL}$) measured for fixed $V_R,\ V_L = \pm \SI{240}{\micro V}$, respectively.}
    \label{fig: Butterfly}
\end{figure}

Having characterized the quantum dot on the left side, we focus on the dot's role as a charge detector. Figure~\ref{fig: Butterfly}a shows a high-resolution local conductance ($G_{LL} = dI_R / dV_L$) scan of the Coulomb diamond on the left side, exhibiting two charge degeneracy points of the dot. The two degeneracy points arise from loading of the same, doubly degenerate, orbital level of the dot (see supp \ref{sec:s-dot-level-char}). In panel~b, we vary the dot potential through the same resonances while scanning the bias on the right side ($V_R$) and measure the resulting non-local conductance ($G_{LR} = dI_L/dV_R$). As discussed above, at subgap energies ($|V_R| < \Delta_\text{ind}$), $G_{LR} = 0$ regardless of the presence or absence of local current \cite{Rosdahl2018}. The structure of $G_{LR}$ is qualitatively similar for both resonances shown (this statement is true for all resonances measured on two different devices, see supp \ref{sec:s-more-butterfly}): it contains four lobes, with an alternating sign for opposite bias polarities or dot occupation. 

A detailed scan of the $G_{LR}$ as a function of $\mu_L$ at $V_R = \SI{-230}{\micro V}\approx -\Delta/e$ is shown in panels~c,d. Only when $ -\Delta < \mu < \Delta$ is the conductance non-zero. When $\Delta>\mu_L>0$, the dot is sensitive to the electron component of the wavefunction $u$, and conversely at negative energies, the dot is sensitive to the hole component $v$. 
We note that in panel~c, the amplitude of the positive peak of $G_{LR}$ is nearly twice that of the negative peak. In panel~d, where the lower energy resonance is shown, we observe the opposite. We attribute this to the spin-degenerate density of states of the dot, which gives rise to different tunneling rates for even and odd occupation numbers \cite{Johnson1992, VanVeen2018}. Application of a small Zeeman field that lifts this degeneracy can restore the electron and holes amplitudes to be nearly equal (supp. \ref{sec:s-no-even-odd}). 

In panels~e, f, we show results obtained with a different device, with a larger quantum dot. There, the orbital level spacing is close to 0 and the level degeneracy much greater than 1, producing equidistant Coulomb peaks. Panel~e shows the local Coulomb oscillations when applying a bias of $\pm \Delta/e \approx \pm\SI{240}{\micro V}$ to the dot side. 
We observe that within each resonance, the magnitude of the local conductance for positive and negative bias is different. When tuning the dot from occupied to unoccupied state, we expect such difference to modulate the non-local conductance as well, contributing to the height variance of the conductance peaks. 
Over many scans of multiple resonances, we were unable to observe any systematic difference between the measurement of the electron component and the hole component of the wavefunction. 
We thus conclude the BCS prediction that the states at gap edge have $u = v$ holds as well for proximitized semiconductors that lack the attractive electron-phonon interaction.


Panels~b,f also show that the non-local conductance is predominantly antisymmetric with respect to the applied voltage bias. This effect arises from the current-rectifying behavior of the dot. When $0<\mu_\text{dot}<\Delta$, only the flow of electrons from the nanowire to lead is allowed, regardless of the charge of the injected particles. The current passing through the dot is thus always positive, forcing the conductance to flip its sign when the bias changes polarity. Similarly, when shifting the dot to allow only hole flows, the current is always negative, and the rest follows suit.
The anti-symmetric NLC appears when using a conventional tunnel junction as a probe (see supp.\ref{sec:s-disorder} and ref. \cite{Puglia2020}). Since the sign of the conductance can be tuned by the tunnel gate of the probe junction we conclude that the mentioned anti-symmetry stems from unintentional charge selectivity of the tunnel junctions used. 


%We argue that the universal appearance of antisymmetric conductance in SM-SC hybrid three-terminal devices \cite{Danon2020, Puglia2020, Denisov2021} stems from unintentional charge selectivity of the tunnel junctions used (supp. \ref{sec:s-disorder}).

\subsection{Detecting energy relaxation using QD}

\begin{figure}[h!]
    \centering
    \includegraphics[width=0.9\textwidth]{Fig3.png}
    \caption{\textbf{a., b.} Current on right (panel~a) and left (panel~b) in a response to a fixed $V_R$ = \SI{1}{mV} as a function of the chemical potential of the dot on the right $\mu_R$ and left $\mu_L$.  \textbf{c. } A sketch of the operation of the device. Dots are formed on both sides of the nanowire. The bias is fixed on the right side, and injection energy is determined by the energy of the right dot. The non-local current is collected by the left dot. \textbf{d. } Normalized line scans of $I_L$ vs.\ $\mu_L$ for different injection energy (see corresponding color in panel b). Lines are vertically offset for clarity. \textbf{e.} Line scans of $I_L$ (orange) and $I_R$ (blue) vs.\ $\mu_R$ for fixed $\mu_L = \SI{-240}{\micro V}$.}
    \label{fig: Energy}
\end{figure}

A commonly observed feature in the three-terminal setup we study is the presence of non-local conductance when applying bias greater than the gap of the parent superconductor. To account for the energy dependence of the injected electrons, we modify our gate configuration in-situ and transform the current injector from a tunnel barrier into a second quantum dot. We fix the bias on the injecting dot to \SI{1}{mV} and vary the maximum energy of the injected electron by scanning the dot energy $\mu_R$. We verify that direct injection into the gap edge by both inelastic tunneling and elastic co-tunneling are negligible in our device (supp. \ref{sec:s-inelastic-and-cotunneling}).  We thus operate the QDs not only as charge filters, but also as energy filters for both injected and detected electrons. This is shown schematically in Figure~\ref{fig: Energy}c.

Figure~\ref{fig: Energy}a,b shows the current through the right dot (injector) and left dot (detector) as a function of both dots' potential, measured simultaneously. The injection current is independent of $\mu_L$, showing that coherent long-range effects such as CAR are negligible \cite{Recher2001,Schindele2014,Schindele2012,Russo2005,Das2012b,Tan2015}. A detailed scan of $I_R (\mu_R)$ presented in panel~e (blue curve) gives a higher current at $\mu_R \approx \Delta$ that decays to a plateau, showing that the tunneling current, rather than conductance, is proportional to the DOS of the proximitized wire.

The non-local current (panel b) depends strongly on both $\mu_R$ and $\mu_L$. Fixing $\mu_L  = -\Delta$ (panel~e, orange curve) we see that $I_L$ reaches a peak value when $\mu_R = \Delta$ and is much lower elsewhere. Additionally, we see that while the value $\mu_R$ determines the magnitude of the non-local conductance, it does not influence its dependence on $\mu_L$. Panel~d shows $I_L$ vs.\ $mu_L$ for different values of $\mu_R$, normalized by their maximal values. They all follow precisely the same trend. Regardless of the injected electrons' energy, the non-local signal is only collected at energies smaller than $\Delta$.

The emerging microscopic picture of the non-local conductance thus consists of four processes. First, a charge is injected at given energy into the nanowire. Second, some of the injected electrons are drained to the ground via the superconducting lead, and the remaining relax to the lowest available state at the induced gap edge. Third, through Andreev reflection, the charged electrons are converted to chargeless Bogoliubov quasiparticles. Fourth, the QP diffuses towards the other lead, where they are collected with a charge determined by the receiving QD. The observation of fast energy relaxation of a small fraction of the injected electrons is consistent with a lack of Aharonov-Bohm oscillations when injecting electrons with energies of a few hundred \si{\micro V}s \cite{VanderWiel2003}. 

\begin{figure}[h!]
    \centering
    \includegraphics[width=0.9\textwidth]{Fig4.png}
    \caption{\textbf{a.} $G_{LR}$ as a function of $V_{GL}$ and $B_Z$. To account for the closing of the induced gap this measurement was done with a DC bias of \SI{200}{\micro V} and AC excitation of \SI{180}{\micro V} (rms). \textbf{b. } Detailed line scans of $G_{LR}$ vs.\ $\mu_L$ at field values mentioned in the caption. The line traces are normalized to each trace maximum value: $G_{LR} (T) / \text{max}\left( G_{LR} (T) \right) $ .} 
    \label{fig: closing}
\end{figure}

The proximitized nanowire resembles a superconductor by having an induced gap, and by its ability to convert non-equilibrium charge mode to non-equilibrium energy mode. Both properties arise from the process of Andreev reflection. 
%% The conversion of non-equilibrium charge mode to non-equilibrium energy mode does not depend on the presence of an induced gap.  A transparent interface between the semiconductor and the superconductor is enough. 
To see this effect, we apply enough Zeeman field $B_Z$ along the NW direction to close the induced gap in the NW while maintaining superconductivity in the thin Al film covering it. 
In Figure~\ref{fig: closing}a we show $G_{LR}$ as a function of the left dot gate in the presence of applied Zeeman field. 
Since the size of the induced gap is diminished by the applied magnetic field, we apply a large AC excitation of \SI{180}{\micro V} (rms) to sense the non-local conductance for the entire range of magnetic fields. 
We see that the antisymmetric structure of $G_{LR}$ persists well above the critical field for the induced gap ($\approx \SI{0.8}{T}$, see suppl. \ref{sec:s-gap-closing}).
Only around $B_Z = \SI{2.5}{T}$ the positive part of $G_{LR}$ decay and vanish, as the thin Al film deposited on the substrate turns normal. 
Panel~b shows detailed line scans of $G_{LR}$ vs.\ $\mu_L$ at different fields.
With increasing magnetic field, the range of energies from which QP are collected shrinks. 
Eventually, towards induced gap closing, the QP population lies within a narrow range around the Fermi energy. 
The proximity-induced electron-hole pairing is reflected in the antisymmetric NL conductance trace when the dot crosses the Fermi energy.

\section*{Conclusions}
In conclusion, by measuring the non-local conductance in a 3-terminal geometry, we can distinguish between the electron and hole components of quasiparticles injected into the nanowire. 
We show that this wavefunction is consistent with the BCS prediction of chargeless excitations at the gap edge. 
By tuning the injection energy, we observe the inelastic decay of some injected charges to the lowest excited state, the gap edge. 
Finally, we show that the conversion of injected charge to chargeless excitations does not require an induced gap. 
These results explain the questions that arose in previous reports of three-terminal geometries and suggest that the correct framework to discuss such experiments is non-equilibrium superconductivity. 
The utilization of quantum dots as energy and charge selective injectors and detectors allows the study of non-equilibrium superconductivity in proximitized semiconductors. 
We further propose that in the presence of Zeeman fields, QDs can also serve as efficient bipolar spin filters \cite{hanson_semiconductor_2004}, adding a new dimension to our understanding of SC-SM heterostructures. 

\bibliography{bibliography_V2.bib}{}
% \bibliographystyle{plain}


\section*{Supplementary information}

\subsection{Line resistance correction for conductance matrix and bias voltage}\label{sec:s-voltage-divider}

Add full circuit diagram.

\subsection{Characterization of dot levels}\label{sec:s-dot-level-char}

Doubly degenerate orbital

\subsection{Tunnel spectroscopy and NL conductance without QDs}\label{sec:s-nlc-no-dot}



\subsection{Additional dot-receptor data}\label{sec:s-more-butterfly}

In level spacing=0 (SET) limit


\subsection{Lifting effect of spin degeneracy on NL conductance amplitudes}\label{sec:s-no-even-odd}




\subsection{General disordered junctions}\label{sec:s-disorder}

% \begin{figure}[ht]
%     \centering
%     \includegraphics[width=0.9\textwidth]{figure4sketch.jpg}
%     \caption{ }
%     \label{fig:ballistic}
% \end{figure}

The analysis given above focuses only on the dot's role of introducing a sharp and well-controlled energy dependence into the tunneling matrix elements between the nanowire and the right lead. 
The exact origin of that energy dependence, such as large level spacing or finite charging energy of the dot, does not factor into the discussion. 
Therefore, we suggest that this discussion can be extended to tunnel junctions without intentionally defined QDs, where disorder or barrier bending
% \cite{melo_conductance_2020} 
can generate such energy dependence.
Such behavior can be commonly observed in typical nanowire devices \cite{Puglia2020,Danon2020}.

To illustrate this wide applicability of our model, Figure~4a,b show the local and non-local conductance ($G_{LL}$ and $G_{LR}$) measured on the left junction of the same device, while sweeping the left gate. 
As discussed above, the local conductance exhibits typical disordered-junction behavior: a superconducting gap on top of local, gate-dependent resonances. 
The energy dependence of the tunneling matrix element stems mainly from these resonances. 
A resonance crossing zero energy changes the tunneling preference, from in favor of one type of charge carrier to the other. 
The non-local conductance indicates these crossings by a change of its global phase, in complete analogy to the observation in Figure~2a.

Finally, we show the opposite case of a ballistic tunnel junction. 
This device was fabricated similarly. 
However, the tunnel junctions separating the nanowire and the leads were kept to a short distance of \SI{50}{nm} and without multiple finger gates complicating the potential landscape.
This junction exhibits both quantized conductance plateaus and Andreev enhancement
% \cite{heedt_shadow-wall_2020, gazibegovic_epitaxy_2017}, 
indicative of its high quality (see supplementary information for images of the device and local conductance properties). 
Figure~4c,d show the local conductance measured through the ballistic junction and the NLC with it as the receiver. 
The non-local conductance is anti-symmetric and experiences a small number of sign flips over an extended tunnel gate range. 
Strikingly, the global phase of the NLC does not change above $V_G = 0.4$ V.
Careful inspection (see SM) reveals that the three sign flips in this measurement all coincide with a level crossing in the local signal, further corroborating our model.

\subsection*{Direct injection to QP edge via inelastic tunneling out of QD and elastic cotunneling from the lead}\label{sec:s-inelastic-and-cotunneling}

Retake data


\subsection{Closing of the induced gap via 3-terminal spectroscopy without QDs}\label{sec:s-gap-closing}

Retake this data

% \subsection{Sub gap states deviates from the picture of relaxation to the lowest excited state }\label{sec:s-abs-relaxation}




\end{document}

